CBM: A Crypto-Coded Modulation Scheme for Rate Information Concealing and Robustness Boosting

Exposing the rate information of wireless transmission enables highly efficient attacks that can severely degrade the performance of a network at very low cost. In this paper, we introduce an integrated solution to conceal the rate information of wireless transmissions while simultaneously boosting the resiliency against interference. The proposed solution is based on a generalization of Trellis Coded Modulation combined with Cryptographic Interleaving. We develop algorithms for discovering explicit codes for concealing any modulation in {BPSK, QPSK, 8-PSK, 16-QAM, 64-QAM}. We demonstrate that in most cases this modulation hiding scheme has the side effect of boosting resiliency by up to 8.5dB.

==> extracted-codes/extracted-codes.txt <==
bpsk    &    psk8    &    2    &    3.72    &    (4,2,5) \\
bpsk    &    psk8    &    3    &    4.77    &    (10,2,17) \\
bpsk    &    psk8    &    4    &    5.36    &    (2,4,31) \\
bpsk    &    psk8    &    5    &    6.02    &    (10,2,71) \\
bpsk    &    psk8    &    6    &    6.53    &    (12,20,107) \\
bpsk    &    psk8    &    7    &    6.99    &    (4,102,251) \\
bpsk    &    psk8    &    8    &    7.24    &    (30,102,661) \\
bpsk    &    psk8    &    9    &    7.63    &    (400,336,1715) \\
bpsk    &    psk8    &    10    &    7.78    &    (14,1400,3575) \\
bpsk    &    qam16    &    3    &    3.42    &    (10,5,4,17) \\
bpsk    &    qam16    &    4    &    4.15    &    (2,27,10,33) \\
bpsk    &    qam16    &    5    &    5.05    &    (4,55,10,67) \\
bpsk    &    qam16    &    6    &    5.31    &    (2,167,100,31) \\
bpsk    &    qam16    &    7    &    5.8    &    (40,327,20,212) \\
bpsk    &    qam16    &    8    &    6.13    &    (200,757,14,725) \\
bpsk    &    qam16    &    9    &    6.33    &    (30,1137,346,1453) \\
bpsk    &    qam16    &    10    &    6.63    &    (774,3103,16,2653) \\
bpsk    &    qam64    &    5    &    3.94    &    (2,4,47,40,10,63) \\
bpsk    &    qam64    &    6    &    4.63    &    (100,104,55,40,10,117) \\
bpsk    &    qam64    &    7    &    4.91    &    (210,44,371,60,4,227) \\
bpsk    &    qam64    &    8    &    5.17    &    (362,100,745,52,12,573) \\
bpsk    &    qam64    &    9    &    5.35    &    (10,60,1277,344,16,1747) \\
bpsk    &    qam64    &    10    &    5.61    &    (6,62,3341,3436,12,2473) \\
bpsk    &    qpsk    &    1    &    1.76    &    (1,3) \\
bpsk    &    qpsk    &    2    &    3.98    &    (2,7) \\
bpsk    &    qpsk    &    3    &    4.77    &    (14,7) \\
bpsk    &    qpsk    &    4    &    5.44    &    (4,35) \\
bpsk    &    qpsk    &    5    &    6.02    &    (33,64) \\
bpsk    &    qpsk    &    6    &    6.99    &    (56,135) \\
bpsk    &    qpsk    &    7    &    6.99    &    (374,147) \\
bpsk    &    qpsk    &    8    &    7.78    &    (232,561) \\
bpsk    &    qpsk    &    9    &    7.78    &    (665,1312) \\
bpsk    &    qpsk    &    10    &    8.45    &    (1256,2175) \\

psk8    &    qam16    &    1    &    3.11    &    (0,1,0,1'], ['0,1,0,0'], ['1,0,3,1) \\
psk8    &    qam16    &    2    &    4.36    &    (0,0,0,1'], ['1,3,0,1'], ['3,2,3,3) \\
psk8    &    qam16    &    3    &    5.33    &    (0,1,0,1'], ['1,3,1,0'], ['7,1,5,3) \\
psk8    &    qam16    &    4    &    6.12    &    (0,1,0,1'], ['3,2,1,4'], ['4,6,6,5) \\
psk8    &    qam16    &    5    &    6.12    &    (0,1,0,2'], ['3,7,3,0'], ['2,2,4,5) \\
psk8    &    qam16    &    6    &    6.79    &    (0,1,0,1'], ['13,13,17,16'], ['7,6,3,16) \\
psk8    &    qam16    &    7    &    7.37    &    (0,1,0,1'], ['10,15,16,2'], ['17,11,17,23) \\
psk8    &    qam16    &    8    &    7.37    &    (0,2,0,1'], ['3,17,5,15'], ['16,15,20,21) \\
psk8    &    qam16    &    9    &    7.37    &    (0,1,0,1'], ['1,5,1,2'], ['332,10,336,77) \\
psk8    &    qam16    &    10    &    7.37    &    (15,0,10,16'], ['15,10,16,13'], ['5,33,35,15) \\
psk8    &    qam64    &    3    &    4.15    &    (0,0,0,0,0,1'], ['0,2,1,3,3,2'], ['2,3,5,7,1,5) \\
psk8    &    qam64    &    4    &    4.66    &    (0,0,1,0,0,1'], ['0,1,1,0,0,2'], ['4,15,0,1,14,0) \\
psk8    &    qam64    &    5    &    5.12    &    (0,0,1,0,0,1'], ['0,0,1,0,1,3'], ['4,35,24,13,21,37) \\
psk8    &    qam64    &    6    &    5.53    &    (0,0,1,0,0,1'], ['0,2,1,0,2,2'], ['12,53,70,36,75,71) \\
psk8    &    qam64    &    7    &    5.73    &    (0,2,3,0,2,2'], ['0,2,1,0,2,3'], ['12,27,10,4,47,6) \\
psk8    &    qam64    &    8    &    5.91    &    (1,0,1,0,0,1'], ['2,0,0,0,0,3'], ['172,254,270,6,157,124) \\
psk8    &    qam64    &    9    &    6.26    &    (0,0,1,0,0,1'], ['0,2,1,0,3,5'], ['1,272,303,300,21,26) \\
psk8    &    qam64    &    10    &    6.42    &    (0,0,1,0,0,1'], ['0,2,1,0,6,6'], ['12,653,670,236,475,471) \\
qam16    &    qam64    &    2    &    3.31    &    (0,0,0,0,0,1'], ['0,0,1,0,0,1'], ['2,3,1,1,3,1'], ['0,3,2,1,0,0) \\
qam16    &    qam64    &    3    &    3.31    &    (0,0,1,0,0,0'], ['2,3,2,1,0,2'], ['2,0,1,0,3,0'], ['2,3,1,1,2,1) \\
qam16    &    qam64    &    4    &    4.18    &    (0,0,1,0,0,0'], ['0,0,1,0,0,1'], ['0,3,0,0,2,1'], ['1,10,11,6,5,0) \\
qam16    &    qam64    &    5    &    4.56    &    (0,0,1,0,0,1'], ['0,0,1,0,0,0'], ['0,3,2,1,2,1'], ['14,24,17,4,3,10) \\
qam16    &    qam64    &    6    &    4.91    &    (0,0,0,0,0,1'], ['0,0,1,0,0,0'], ['0,3,1,1,2,0'], ['32,14,12,30,57,63) \\
qam16    &    qam64    &    7    &    5.23    &    (0,0,1,0,0,1'], ['0,0,1,0,0,0'], ['14,17,12,5,16,11'], ['14,24,17,4,3,10) \\
qam16    &    qam64    &    8    &    5.53    &    (0,0,0,0,0,1'], ['0,0,1,0,0,1'], ['26,27,5,15,37,31'], ['0,23,26,15,0,24) \\
qam16    &    qam64    &    9    &    5.81    &    (0,0,0,0,0,1'], ['0,0,1,0,0,1'], ['1,12,2,4,7,10'], ['55,25,123,42,177,73) \\
qam16    &    qam64    &    10    &    5.81    &    (0,0,0,0,0,1'], ['0,0,1,0,0,1'], ['1,6,6,2,7,4'], ['317,151,641,302,737,36) \\
qpsk    &    psk8    &    1    &    1.12    &    (0,0,1'], ['1,2,3) \\
qpsk    &    psk8    &    2    &    3.01    &    (0,0,1'], ['2,5,1) \\
qpsk    &    psk8    &    3    &    3.6    &    (0,1,2'], ['2,4,1) \\
qpsk    &    psk8    &    4    &    4.13    &    (0,1,3'], ['6,10,13) \\
qpsk    &    psk8    &    5    &    4.59    &    (4,17,13'], ['0,4,1) \\
qpsk    &    psk8    &    6    &    5.01    &    (0,4,3'], ['12,1,20) \\
qpsk    &    psk8    &    7    &    5.01    &    (10,75,30'], ['0,2,7) \\
qpsk    &    psk8    &    8    &    5.75    &    (42,165,134'], ['0,6,1) \\
qpsk    &    psk8    &    9    &    5.75    &    (0,1,6'], ['122,250,311) \\
qpsk    &    psk8    &    10    &    6.02    &    (0,6,7'], ['376,227,763) \\
qpsk    &    psk8    &    11    &    6.07    &    (16,62,55'], ['4,47,117) \\
qpsk    &    psk8    &    12    &    6.38    &    (12,21,4'], ['342,263,415) \\
qpsk    &    psk8    &    13    &    6.5    &    (26,13,66'], ['344,605,447) \\
qpsk    &    qam16    &    2    &    2.55    &    (1,2,2,1'], ['1,1,0,3) \\
qpsk    &    qam16    &    3    &    3.42    &    (0,3,0,1'], ['6,0,2,5) \\
qpsk    &    qam16    &    4    &    3.8    &    (0,5,0,2'], ['7,2,2,7) \\
qpsk    &    qam16    &    5    &    4.15    &    (2,10,14,37'], ['0,3,2,1) \\
qpsk    &    qam16    &    6    &    4.47    &    (1,12,16,11'], ['1,13,16,7) \\
qpsk    &    qam16    &    7    &    5.05    &    (12,25,5,2'], ['0,4,0,17) \\
qpsk    &    qam16    &    8    &    5.05    &    (15,3,12,25'], ['12,35,24,10) \\
qpsk    &    qam16    &    9    &    5.56    &    (47,57,36,65'], ['1,22,2,13) \\
qpsk    &    qam16    &    10    &    5.56    &    (5,31,30,23'], ['70,27,10,116) \\
qpsk    &    qam64    &    4    &    3.01    &    (6,6,1,6,4,12'], ['1,0,3,2,0,1) \\
qpsk    &    qam64    &    5    &    3.41    &    (10,2,15,4,4,12'], ['4,0,1,2,0,5) \\
qpsk    &    qam64    &    6    &    3.68    &    (40,2,72,76,30,75'], ['0,0,3,2,0,1) \\
qpsk    &    qam64    &    7    &    3.94    &    (6,26,71,20,44,66'], ['0,1,3,0,0,5) \\
qpsk    &    qam64    &    8    &    4.1    &    (0,4,3,6,7,15'], ['34,32,46,34,54,61) \\
qpsk    &    qam64    &    9    &    4.26    &    (24,16,110,6,62,73'], ['4,0,7,4,2,12) \\
qpsk    &    qam64    &    10    &    4.63    &    (12,2,7,4,0,17'], ['330,102,231,140,46,220) \\


